On the Low Weight Polynomial Multiple Problem

Finding a low-weight multiple (LWPM) of a given polynomial is very useful in the cryptanalysis of stream ciphers and arithmetic in finite fields. There is no known deterministic polynomial time complexity algorithm for solving this problem, and the most efficient algorithms are based on a time/memory trade-off. The widespread perception is that this problem is difficult. In this paper, we establish a relationship between the LWPM problem and the MAX-SAT problem of determining an assignment that maximizes the number of valid clauses of a system of affine Boolean clauses. This relationship shows that any algorithm that can compute the optimum of a MAX-SAT instance can also compute the optimum of an equivalent LWPM instance. It also confirms the perception that the LWPM problem is difficult.

==> grafice/1000_500_aq.txt <==
1,747
2,731
3,720
4,737
5,744
6,741
7,744
8,752
9,729
10,762
11,720
12,744
13,739
14,739
15,720
16,744
17,708
18,755
19,762
20,730
21,754
22,784
23,721
24,753
25,745
26,733
27,749
28,738
29,735
30,755
31,697
32,736
33,766
34,743
35,721
36,728
37,738
38,695
39,734
40,725
41,707
42,730
43,710
44,687
45,723
46,715
47,730
48,716
49,750
50,727


==> grafice/1000_500_az.txt <==
1,738
2,747
3,730
4,733
5,744
6,724
7,747
8,700
9,701
10,778
11,736
12,717
13,736
14,730
15,772
16,726
17,766
18,755
19,717
20,744
21,722
22,737
23,734
24,734
25,745
26,739
27,746
28,740
29,743
30,739
31,702
32,761
33,766
34,743
35,721
36,728
37,738
38,695
39,725
40,713
41,741
42,704
43,728
44,726
45,750
46,716
47,735
48,731
49,733
50,731


==> grafice/1000_500_hc.txt <==
1,702
2,688
3,691
4,684
5,696
6,676
7,663
8,668
9,676
10,696
11,663
12,692
13,673
14,678
15,684
16,669
17,686
18,680
19,683
20,686
21,671
22,706
23,667
24,688
25,687
26,681
27,682
28,694
29,679
30,696
31,667
32,686
33,685
34,691
35,672
36,693
37,679
38,694
39,684
40,664
41,685
42,683
43,664
44,674
45,697
46,666
47,683
48,692
49,668
50,673


==> grafice/1000_500_pq.txt <==
1,693
2,698
3,685
4,697
5,693
6,692
7,696
8,698
9,693
10,699
11,682
12,700
13,692
14,696
15,699
16,700
17,699
18,690
19,692
20,694
21,698
22,692
23,698
24,687
25,688
26,700
27,696
28,696
29,698
30,698
31,692
32,699
33,700
34,698
35,699
36,698
37,698
38,694
39,690
40,700
41,692
42,700
43,700
44,688
45,696
46,692
47,696
48,697
49,700
50,695


==> grafice/1000_500_sa.txt <==
1,673
2,688
3,690
4,668
5,676
6,679
7,694
8,674
9,677
10,668
11,671
12,689
13,690
14,665
15,693
16,682
17,683
18,685
19,693
20,695
21,686
22,680
23,684
24,676
25,689
26,686
27,683
28,675
29,687
30,705
31,685
32,703
33,669
34,681
35,677
36,687
37,657
38,687
39,668
40,687
41,699
42,695
43,670
44,705
45,688
46,700
47,676
48,705
49,673
50,672


==> grafice/400_200_aq.txt <==
1,270
2,298
3,289
4,303
5,294
6,300
7,285
8,302
9,300
10,279
11,317
12,294
13,277
14,289
15,293
16,298
17,293
18,323
19,296
20,307
21,275
22,282
23,280
24,318
25,291
26,314
27,296
28,284
29,284
30,310
31,304
32,297
33,292
34,314
35,286
36,282
37,287
38,282
39,313
40,290
41,293
42,292
43,297
44,290
45,302
46,288
47,321
48,299
49,281
50,287


==> grafice/400_200_az.txt <==
1,287
2,300
3,277
4,306
5,298
6,295
7,284
8,290
9,277
10,274
11,305
12,294
13,280
14,275
15,291
16,301
17,295
18,300
19,287
20,297
21,271
22,272
23,310
24,291
25,289
26,304
27,290
28,305
29,285
30,294
31,299
32,301
33,305
34,306
35,292
36,324
37,295
38,304
39,285
40,301
41,286
42,294
43,272
44,297
45,319
46,295
47,321
48,287
49,308
50,295


==> grafice/400_200_hc.txt <==
1,261
2,263
3,262
4,281
5,264
6,269
7,267
8,274
9,267
10,265
11,280
12,263
13,267
14,257
15,253
16,273
17,264
18,276
19,267
20,273
21,260
22,267
23,260
24,273
25,269
26,276
27,248
28,260
29,262
30,278
31,274
32,266
33,263
34,265
35,265
36,270
37,258
38,266
39,260
40,272
41,259
42,275
43,265
44,266
45,276
46,262
47,268
48,260
49,259
50,260


==> grafice/400_200_pq.txt <==
1,290
2,276
3,297
4,290
5,277
6,298
7,290
8,284
9,292
10,290
11,282
12,294
13,288
14,291
15,268
16,299
17,296
18,298
19,288
20,282
21,288
22,280
23,296
24,300
25,295
26,298
27,300
28,274
29,293
30,298
31,295
32,300
33,298
34,295
35,270
36,300
37,272
38,272
39,276
40,300
41,284
42,282
43,296
44,280
45,296
46,292
47,274
48,280
49,284
50,291


==> grafice/400_200_sa.txt <==
1,262
2,263
3,263
4,259
5,264
6,261
7,256
8,257
9,250
10,243
11,253
12,250
13,272
14,260
15,264
16,261
17,261
18,262
19,268
20,255
21,244
22,268
23,255
24,267
25,262
26,265
27,244
28,262
29,257
30,237
31,264
32,261
33,252
34,261
35,245
36,251
37,266
38,248
39,251
40,255
41,255
42,257
43,260
44,264
45,264
46,267
47,257
48,252
49,247
50,261


==> grafice/40_30_aq.txt <==
1,20
2,21
3,29
4,28
5,30
6,32
7,25
8,29
9,28
10,30
11,25
12,26
13,26
14,23
15,26
16,27
17,21
18,30
19,29
20,22
21,28
22,29
23,17
24,25
25,24
26,21
27,30
28,24
29,19
30,27
31,24
32,24
33,24
34,22
35,32
36,23
37,25
38,29
39,24
40,25
41,28
42,33
43,31
44,24
45,21
46,31
47,27
48,25
49,19
50,26


==> grafice/40_30_az.txt <==
1,20
2,21
3,29
4,28
5,30
6,18
7,25
8,29
9,28
10,30
11,24
12,26
13,26
14,23
15,26
16,27
17,21
18,30
19,21
20,24
21,28
22,29
23,22
24,25
25,24
26,21
27,28
28,28
29,23
30,22
31,20
32,16
33,24
34,16
35,32
36,23
37,25
38,29
39,24
40,13
41,28
42,33
43,22
44,24
45,23
46,23
47,24
48,23
49,21
50,26


==> grafice/40_30_hc.txt <==
1,19
2,21
3,18
4,20
5,20
6,23
7,15
8,23
9,23
10,18
11,19
12,17
13,21
14,17
15,23
16,17
17,15
18,22
19,19
20,16
21,22
22,23
23,13
24,20
25,19
26,15
27,21
28,19
29,19
30,22
31,18
32,18
33,20
34,19
35,25
36,20
37,18
38,17
39,20
40,21
41,17
42,23
43,24
44,17
45,16
46,17
47,20
48,17
49,19
50,22


==> grafice/40_30_pq.txt <==
1,14
2,14
3,14
4,15
5,14
6,14
7,15
8,14
9,15
10,15
11,14
12,14
13,14
14,13
15,14
16,14
17,14
18,15
19,14
20,12
21,14
22,14
23,14
24,14
25,14
26,14
27,14
28,14
29,14
30,15
31,13
32,11
33,14
34,15
35,15
36,14
37,14
38,12
39,15
40,14
41,15
42,15
43,15
44,14
45,10
46,14
47,14
48,14
49,13
50,15


==> grafice/40_30_sa.txt <==
1,19
2,19
3,18
4,23
5,21
6,20
7,21
8,19
9,22
10,21
11,18
12,20
13,17
14,18
15,24
16,19
17,20
18,19
19,21
20,18
21,20
22,13
23,21
24,23
25,19
26,22
27,21
28,21
29,20
30,22
31,27
32,22
33,21
34,17
35,17
36,17
37,19
38,22
39,24
40,22
41,23
42,22
43,23
44,22
45,17
46,20
47,18
48,23
49,21
50,21

